Robust Optimization for Local Differential Privacy

We consider the setting of publishing data without leaking sensitive information. We do so in the framework of Robust Local Differential Privacy (RLDP). This ensures privacy for all distributions of the data in an uncertainty set. We formulate the problem of finding the optimal data release protocol as a robust optimization problem. By deriving closed-form expressions for the duals of the constraints involved we obtain a convex optimization problem. We compare the performance of four possible optimization problems depending on whether or not we require robustness in i) utility and ii) privacy.

==> data_fig1.csv <==
2.5802 0.53151 Inf 1.4846 1.1835 0.38389 0.23803 1.7454
0.85648 0.69377 0.058438 0.993 3.4421 0.22646 0.12809 1.1583
2.9022 0.29596 0.28289 1.8584 6.5045 0.12591 0.26162 2.167
1.9249 0.57609 0.40246 1.6519 2.011 0.54884 0.29536 1.8969
0.82209 0.94655 1.1473 1.5602 Inf 0.72816 0.17415 1.9854
3.063 0.32784 Inf 1.432 2.9762 0.35804 0.43721 1.4973
1.1141 0.17235 0.81208 1.7768 1.27 0.14815 0.6825 2.3595
0.93214 0.37933 1.263 1.9025 0.93214 0.444 0.1266 2.1127
4.4211 0.48055 3.2106 1.2481 0.77178 0.47606 0.19457 1.5091
0.80662 0.47659 0.29208 0.96134 0.83221 0.2731 0.14741 1.1948
2.2869 0.10887 0.6068 1.8473 1.5277 0.15366 0.11024 2.1745
0.71625 0.65673 1.13 1.6678 0.71625 0.5704 0.21144 1.9574
Inf 0.6378 0.33535 1.2958 Inf 0.46049 0.25257 1.4768
1.5985 0.60206 1.2938 1.4446 3.3387 0.53996 0.20487 1.4765
0.91858 1.7771 0.30552 2.8317 Inf 1.5765 0.30118 2.943
1.0697 0.71887 0.17531 1.8647 Inf 0.75115 0.14758 2.0419
2.5316 0.84257 2.436 1.6565 Inf 1.0543 0.33308 1.9289
0.97204 0.46443 2.0509e-07 0.95968 0.94882 0.2406 1.9081 1.0765
1.3109 0.31222 1.5772 1.3668 1.4138 0.34404 0.28747 1.7153
1.8022 0.52932 0.58627 2.2193 1.3805 0.54601 0.47951 2.2544
1.0067 0.22109 0.75691 1.6423 1.2862 0.11054 0.2224 1.9363
1.6477 0.10748 0.16342 1.8839 0.88028 0.11739 0.86429 1.823
1.0955 1.2351 0.29193 1.9814 Inf 0.84063 0.20921 2.1886
1.9317 0.95676 Inf 1.7381 Inf 0.8768 0.22322 2.1747
2.0408 0.34441 Inf 1.1135 0.98649 0.34823 0.18937 1.6142
6.5217 0.23477 2.6312 1.2678 1.2879 0.25089 0.13814 1.7062
1.7583 0.52865 1.6437 1.1288 2.4331 0.62431 0.46538 1.1571
0.8362 1.4135 Inf 2.461 0.93944 1.146 0.28056 2.545
4.1548 0.83987 0.37663 1.1846 3.4841 0.72083 0.36641 1.5922
1.6987 0.5125 2.2247 1.9224 2.8021 0.42205 0.20634 2.2761


==> data_fig2.csv <==
0.63226 1.001 0.40169 1.086 0.63226 1.001 0.39095 1.0872
0.53648 0.26754 0.43416 0.33731 0.53648 0.26739 0.43358 0.33706
0.58609 1.0507 0.41222 1.1607 0.58609 1.0506 0.43719 1.1626
0.65048 0.37849 0.33568 0.45329 0.62404 0.37783 0.39273 0.4527
0.58657 0.096071 1.3032 0.144 0.59052 0.096071 0.37053 0.14401
0.59471 0.51057 0.45662 0.55983 0.59471 0.51057 0.45764 0.5594
0.56464 0.63928 0.45832 0.78451 0.55067 0.64635 0.45526 0.78612
0.62719 0.36591 0.42615 0.45349 0.62718 0.36606 0.42222 0.45362
0.51764 0.35074 0.47572 0.39072 0.51839 0.35383 0.44199 0.39103
Inf 0.9895 0.93061 1.0464 Inf 0.98932 0.92293 1.0462
0.54009 0.80996 0.41748 0.89964 0.54009 0.80996 0.41805 0.89973
0.59162 0.14626 2.0869 0.17574 0.59162 0.14626 1.6909 0.17575
0.54173 0.1655 0.35816 0.2316 0.53408 0.16573 0.35815 0.23181
0.55095 0.15536 0.35898 0.18028 0.55095 0.1555 0.35933 0.18037
0.65576 0.082222 0.26743 0.11173 0.65576 0.082118 0.267 0.11195
0.55337 0.64824 0.45802 0.72774 0.55336 0.64813 0.45805 0.72642
0.53546 0.24774 0.40065 0.3174 0.53546 0.24774 0.42225 0.31901
0.77815 0.48891 0.44801 0.53897 0.62314 0.49463 Inf 0.53942
0.71575 0.5681 0.40792 0.6434 0.71575 0.5681 0.40645 0.64412
0.79705 0.046507 0.41004 0.081089 0.79705 0.046507 0.41003 0.081096
0.59173 0.78416 0.39195 0.8739 0.59172 0.78416 0.39191 0.87392
0.54173 0.1844 0.42677 0.23672 0.54173 0.1844 0.42485 0.23704
0.58684 1.3193 0.45649 1.4306 0.58684 1.3194 0.45693 1.4308
0.51815 0.732 0.40787 0.85356 0.51815 0.73283 0.40787 0.85354
0.51013 0.35792 0.37253 0.4478 0.51013 0.35792 0.37253 0.44784
0.56736 0.41054 0.43775 0.51117 0.56736 0.41054 0.43651 0.51467
0.63731 0.39732 0.42225 0.45385 0.63731 0.39712 0.42225 0.45386
0.63911 0.24705 0.42877 0.33687 0.63911 0.24709 0.43582 0.33814
0.47907 0.22606 0.33127 0.25262 0.47907 0.22649 0.33127 0.25262
0.57438 0.69473 0.41183 0.81869 0.56732 0.69544 0.41437 0.81736


==> data_fig3.csv <==
5 1.3398 0.50253 1.2316 0.21419 0.56412 1.625 0.47587 1.8357 0.8251 0.10591 0.78768 0.13746 0.2906 1.1904 0.24955 1.4362 1.8545 0.89915 1.6754 0.29093 0.83764 2.0596 0.70219 2.2351
20 0.89721 0.32152 0.85202 0.21166 0.40528 1.1253 0.40937 1.166 0.65658 0.12111 0.63079 0.1281 0.20866 0.82876 0.20622 0.86494 1.1378 0.52194 1.0733 0.29521 0.6019 1.4217 0.61252 1.4671
100 0.68951 0.26962 0.67105 0.26457 0.3664 0.62387 0.36863 0.62973 0.5589 0.19228 0.54769 0.19365 0.18673 0.3866 0.18711 0.38953 0.82012 0.34696 0.7944 0.33548 0.54608 0.86114 0.55015 0.86993
500 0.57942 0.37988 0.57668 0.38085 0.38634 0.48268 0.38708 0.48302 0.52596 0.34304 0.52365 0.34508 0.18263 0.24661 0.1828 0.24723 0.63289 0.41672 0.62972 0.41663 0.59005 0.71874 0.59136 0.7188
1000 0.55496 0.41498 0.55151 0.41522 0.38812 0.45892 0.38845 0.45928 0.51952 0.38837 0.51856 0.3882 0.1901 0.23413 0.19022 0.23431 0.5904 0.4416 0.58446 0.44225 0.58614 0.6837 0.58668 0.68425


==> data_fig4.csv <==
0.01 1.2661 0.46749 1.1889 0.22244 0.53527 1.6057 0.46439 1.8314 0.80677 0.091033 0.77632 0.13171 0.2911 1.1945 0.24493 1.4304 1.7254 0.84396 1.6015 0.31316 0.77944 2.0168 0.68384 2.2325
0.05 1.2912 0.54604 1.2436 0.20587 0.55556 1.6308 0.4717 1.8649 0.7875 0.12458 0.76044 0.13657 0.29057 1.2154 0.24248 1.4824 1.7949 0.9675 1.7267 0.27517 0.82055 2.0463 0.70092 2.2475
0.1 1.3463 0.49044 1.2234 0.20745 0.52608 1.5823 0.4611 1.8005 0.85109 0.12656 0.80115 0.13965 0.28151 1.1881 0.25051 1.4512 1.8415 0.85432 1.6457 0.27525 0.77066 1.9764 0.6717 2.1498
0.15 1.4182 0.46026 1.242 0.21107 0.5507 1.587 0.46762 1.7959 0.87427 0.12176 0.82258 0.13789 0.28404 1.1713 0.22958 1.4113 1.9622 0.79877 1.6614 0.28426 0.81735 2.0027 0.70567 2.1805
0.2 1.6753 0.61466 1.4607 0.27733 0.63198 1.6109 0.56123 1.8159 0.43734 -0.056815 0.54064 -0.10537 0.27478 1.1652 0.23242 1.4027 2.9132 1.2861 2.3808 0.66004 0.98917 2.0566 0.89003 2.2291

